Bayesian Optimization-based Nonlinear Adaptive PID Controller Design for Robust Mobile Manipulation

In this paper, we propose to use a nonlinear adaptive PID controller to regulate the joint variables of a mobile manipulator. The motion of the mobile base forces undue disturbances on the joint controllers of the manipulator. In designing a conventional PID controller, one should make a trade-off between the performance and agility of the closed-loop system and its stability margins. The proposed nonlinear adaptive PID controller provides a mechanism to relax the need for such a compromise by adapting the gains according to the magnitude of the error without expert tuning. Therefore, we can achieve agile performance for the system while seeing damped overshoot in the output and track the reference as close as possible, even in the presence of external disturbances and uncertainties in the modeling of the system. We have employed a Bayesian optimization approach to choose the parameters of a nonlinear adaptive PID controller to achieve the best performance in tracking the reference input and rejecting disturbances. The results demonstrate that a well-designed nonlinear adaptive PID controller can effectively regulate a mobile manipulator's joint variables while carrying an unspecified heavy load and an abrupt base movement occurs.

==> fullnamebibfile.txt <==

@article{Seraji_1998,
	year = 1998,
	month = {mar},
	publisher = {Wiley},
	volume = {15},
	number = {3},
	pages = {161--181},
	author = {Homayoun Seraji},
	title = {A new class of nonlinear {PID} controllers with robotic applications},
	journal = {Journal of Robotic Systems}
}

@InProceedings{Snoek2012,
  author    = {Jasper Snoek and Hugo Larochelle and Ryan P. Adams},
  title     = {Practical {Bayesian Optimization of Machine Learning Algorithms}},
  booktitle = {Advances in Neural Information Processing Systems},
  year      = {2012},
  keywords  = {Gaussian Process, Model-based Optimization, Optimization, Bayesian Optimization},
  timestamp = {2013.03.12},
}

@book{Rasmussen2005,
author = {Rasmussen, Carl Edward and Williams, Christopher K. I.},
title = {Gaussian Processes for Machine Learning},
year = {2006}
publisher = {The MIT Press}
}


@article{Brochu2010,
author = {Brochu, Eric and Cora, Vlad and Freitas, Nando},
year = {2010},
title = {A Tutorial on Bayesian Optimization of Expensive Cost Functions, with Application to Active User Modeling and Hierarchical Reinforcement Learning},
journal = {CoRR}
}

@article{Kelsey2013,
author = {Kelsey P Hawkins},
year = {2013},
month = {12},
pages = {},
title = {Analytic inverse kinematics for the universal robots UR-5/UR-10 arms},
volume = {},
publisher = {Georgia Institute of Technology}
}


@ARTICLE{Shahriari2016,
  author={Shahriari, Bobak and Swersky, Kevin and Wang, Ziyu and Adams, Ryan P. and de Freitas, Nando},
  journal={Proceedings of the IEEE}, 
  title={Taking the Human Out of the Loop: A Review of Bayesian Optimization}, 
  year={2016},
  volume={104},
  number={1},
  pages={148-175}
 }



@article{Garpinger2014,
title = {Performance and robustness trade-offs in PID control},
journal = {Journal of Process Control},
volume = {24},
number = {5},
pages = {568-577},
year = {2014},
issn = {0959-1524}
author = {Olof Garpinger and Tore Hägglund and Karl Johan Åström}
}


@INPROCEEDINGS{Braganza2005,
  author={Braganza, D. and Dixon, W.E. and Dawson, D.M. and Xian, B.},
  booktitle={Proceedings of the 44th IEEE Conf. on Decision and Control}, 
  title={Tracking Control for Robot Manipulators with Kinematic and Dynamic Uncertainty}, 
  year={2005},
  volume={},
  number={},
  pages={5293-5297},
  abstract={The control objective in many robot manipulator applications is to command the end-effector motion to achieve a desired response. To achieve this objective a mapping is required to relate the joint/link control inputs to the desired Cartesian position and orientation. If there are uncertainties or singularities in the mapping, then degraded performance or unpredictable responses by the manipulator are possible. To address these issues, an adaptive tracking controller is developed in this paper for robot manipulators with uncertainty in the kinematic and dynamic models. The controller is developed based on the unit quaternion representation so that singularities associated with three parameter representations are avoided.}}

@article{Slotine1987,
author = {Jean-Jacques E. Slotine and  Weiping Li},
title ={On the Adaptive Control of Robot Manipulators},
journal = {The Int. Journal of Robotics Research},
volume = {6},
number = {3},
pages = {49-59},
year = {1987},
abstract = { A new adaptive robot control algorithm is derived, which consists of a PD feedback part and a full dynamics feedfor ward compensation part, with the unknown manipulator and payload parameters being estimated online. The algorithm is computationally simple, because of an effective exploitation of the structure of manipulator dynamics. In particular, it requires neither feedback of joint accelerations nor inversion of the estimated inertia matrix. The algorithm can also be applied directly in Cartesian space. }
}



@INPROCEEDINGS{Fantuzzi2010,
  author={Fantuzzi, Cesare and Canini, Gabriele},
  booktitle={IEEE Int. Symposium on Industrial Electronics}, 
  title={A nonlinear proportional controller for motion control application}, 
  year={2010},
  volume={},
  number={},
  pages={3233-3238},
  doi={10.1109/ISIE.2010.5637606}}

@INPROCEEDINGS{Yao2010,
  author={Yao, Bin and Jiang, Chang},
  booktitle={IEEE Int. Workshop on Advanced Motion Control (AMC)}, 
  title={Advanced motion control: From classical PID to nonlinear adaptive robust control}, 
  year={2010},
  volume={},
  number={},
  pages={815-829}}

@ARTICLE{Xu1995,
  author={Xu, Y. and Hollerbach, J.M. and Ma, D.},
  journal={IEEE Control Systems Magazine}, 
  title={A nonlinear PD controller for force and contact transient control}, 
  year={1995},
  volume={15},
  number={1},
  pages={15-21}}


@Conf.{217666,
  author = {Roger Bostelman and Sebti Foufou and Steven Legowik and Tsai},
  title = {Mobile Manipulator Performance Measurement Towards Manufacturing Assembly Tasks},
  year = {2016},
  month = {2016-07-13},
  publisher = {Int. Conf. on Product Lifecycle Management (PLM16)}
}


@article{Mason2018,
author = {Mason, Matthew T.},
title = {Toward Robotic Manipulation},
journal = {Annual Review of Control, Robotics, and Autonomous Systems},
volume = {1},
number = {1},
pages = {1-28},
year = {2018}
}

@article{Sereinig2020,
author = {Sereinig, Martin and Werth, Wolfgang and Faller, Lisa-Marie},
year = {2020},
month = {09},
pages = {1-12},
title = {A review of the challenges in mobile manipulation: systems design and RoboCup challenges},
volume = {137},
journal = {e & i Elektrotechnik und Informationstechnik}
}





  

  
  @book{isidori1995,
  title={Nonlinear Control Systems},
  author={Isidori, A.},
  isbn={9783540199168},
  lccn={95014976},
  series={Communications and Control Engineering},
  year={1995},
  publisher={Springer London}
}

@book{krstic1995nonlinear,
  title={Nonlinear and Adaptive Control Design},
  author={Miroslav Krstic and Petar V. Kokotovic and Ioannis Kanellakopoulos},
  isbn={9780471127321},
  lccn={95010082},
  series={A Wiley-Interscience publication},
  year={1995},
  publisher={Wiley}
}


  
  


  
  
  
 % Robotic Manipulator
 
@article{YUAN2020,
title = {A review of industrial tracking control algorithms},
journal = {Control Engineering Practice},
volume = {102},
pages = {104536},
year = {2020},
issn = {0967-0661},
author = {Meng Yuan and Chris Manzie and Malcolm Good and Iman Shames and Lu Gan and Farzad Keynejad and Troy Robinette}
}
 
@INPROCEEDINGS{Garcia2020,
  author={García, Gabriel and Muñoz-Panduro, Emanuel and Ramos, Oscar E.},
  booktitle={2020 59th IEEE Conf. on Decision and Control (CDC)}, 
  title={Torque Control in Position-Controlled Robots using an Inverse Dynamic Task}, 
  year={2020},
  pages={4143-4148},
  abstract={Many position-controlled robots are being used in research and industry in the world, but many tasks require torque control instead of position control, in order to exert specific forces in the environment. This is often called the admittance control problem. In this paper, we present a solution for position-controlled robots by estimating their hidden internal control law using Neural Networks and mitigating the fitting errors with an integral term in the control law. Compared to classical approaches, we no longer consider that the control law is decoupled between motors but it can be highly sophisticated and nonlinear. We show our results in simulation by performing torque tracking and force-position task control.}}
 
@INPROCEEDINGS{Amanhoud2020,
  author={Amanhoud, Walid and Khoramshahi, Mahdi and Bonnesoeur, Maxime and Billard, Aude},
  booktitle={IEEE Int. Conf. on Robotics and Automation (ICRA)}, 
  title={Force Adaptation in Contact Tasks with Dynamical Systems}, 
  year={2020},
  volume={},
  number={},
  pages={6841-6847},
  abstract={In many tasks such as finishing operations, achieving accurate force tracking is essential. However, uncertainties in the robot dynamics and the environment limit the force tracking accuracy. Learning a compensation model for these uncertainties to reduce the force error is an effective approach to overcome this limitation. However, this approach requires an adaptive and robust framework for motion and force generation. In this paper, we use the time-invariant Dynamical System (DS) framework for force adaptation in contact tasks. We propose to improve force tracking accuracy through online adaptation of a state-dependent force correction model encoded with Radial Basis Functions (RBFs). We evaluate our method with a KUKA LWR IV+ robotic arm. We show its efficiency to reduce the force error to a negligible amount with different target forces and robot velocities. Furthermore, we study the effect of the hyper-parameters and provide a guideline for their selection. We showcase a collaborative cleaning task with a human by integrating our method to previous works to achieve force, motion, and task adaptation at the same time. Thereby, we highlight the benefits of using adaptive force control in real-world environments where we need reactive and adaptive behaviours in response to interactions with the environment.}}
 
 @INPROCEEDINGS{Culbertson2018,
  author={Culbertson, Preston and Schwager, Mac},
  booktitle={IEEE ICRA}, 
  title={Decentralized Adaptive Control for Collaborative Manipulation}, 
  year={2018},
  volume={},
  number={},
  pages={278-285},
  abstract={This paper presents a design for a decentralized adaptive controller that allows a team of agents to manipulate a common payload in $\mathbb{R}^{2}$ or $\mathbb{R}^{3}$. The controller requires no communication between agents and requires no a priori knowledge of agent positions or payload properties. The agents can control the payload to track a reference trajectory in linear and angular velocity with center-of-mass measurements, in angular velocity using only local measurements and a common frame, and can stabilize its rotation with only local measurements. The controller is designed via a Lyapunov-style analysis and has proven stability and convergence. The controller is validated in simulation and experimentally with four robots manipulating an object in the plane.}}

 @article{ZHANG2017,
title = {A review on model reference adaptive control of robotic manipulators},
journal = {Annual Reviews in Control},
volume = {43},
pages = {188-198},
year = {2017},
author = {Dan Zhang and Bin Wei},
keywords = {Model reference adaptive control, Robotic manipulator, Review},
abstract = {The accuracy of the motion control for robotic mechanisms will have an effect on their overall performance. Under the condition where the robotic end-effector carries different loads, the motions for each joint of robotic mechanisms change depending on different payload masses. Conventional control systems possess the potential issue that they cannot compensate the load variation effect. Adaptive control, especially the model reference adaptive control (MRAC), has therefore been put forward to handle the above issue. Adaptive control is generally divided into three categories, model reference, self-tuning and gain-scheduled. In this study, the authors only focus on the model-reference approach. To the best of the authors’ knowledge, very few recent research articles can be found in the area of MRAC especially for robotic mechanisms since robotic system is a highly nonlinear system, and it is difficult to guarantee the stability of MRAC in such system. This study presents a review and discussion on the MRAC of robotic mechanisms and some issues of MRAC for robotic mechanisms are also demonstrated. This study can provide a guideline for upcoming research in the field of MRAC for robotic mechanisms.}
}
 
 @INPROCEEDINGS{Fanping2000,
  author={Fanping Bu and Bin Yao},
  booktitle={IEEE Int. Conf. on Robotics and Automation}, 
  title={Observer based coordinated adaptive robust control of robot manipulators driven by single-rod hydraulic actuators}, 
  year={2000},
  volume={3},
  number={},
  pages={3034-3039 vol.3},
  abstract={This paper studies the coordinated motion control of a hydraulic arm driven by single-rod hydraulic actuators (a scaled down version of an industrial backhoe/excavator arm). Compared to conventional robot manipulators driven by electrical motors, hydraulic arms have a richer nonlinear dynamics and strong couplings among various joints (or hydraulic cylinders). This paper presents a physical model based adaptive robust controller (ARC) to explicitly take into account the strong coupling among various hydraulic cylinders (or joints). In addition, an observer is employed to avoid the need of acceleration feedback for ARC backstepping design. Theoretically, the resulting controller is able to take into account not only the effect of parametric uncertainties coming from the payload and various hydraulic parameters but also the effect of uncertain nonlinearities. Furthermore, the proposed ARC controller guarantees a prescribed output tracking transient performance and final tracking accuracy while achieving asymptotic output tracking in the presence of parametric uncertainties. Simulation and experimental results are presented to illustrate the proposed control algorithm.}}
 
 @ARTICLE{Ferrara2015,
  author={Ferrara, Antonella and Incremona, Gian Paolo},
  journal={IEEE Transactions on Control Systems Technology}, 
  title={Design of an Integral Suboptimal Second-Order Sliding Mode Controller for the Robust Motion Control of Robot Manipulators}, 
  year={2015},
  volume={23},
  number={6},
  pages={2316-2325},
  abstract={The formulation of an integral suboptimal second-order sliding mode ((ISSOSM) control algorithm, oriented to solve motion control problems for robot manipulators, is presented in this paper. The proposed algorithm is designed so that the so-called reaching phase, normally present in the evolution of a system controlled via the sliding mode approach, is reduced to a minimum. This fact makes the algorithm more suitable to be applied to a real industrial robot, since it enhances its robustness, by extending it also to time intervals during which the classical sliding mode is not enforced. Moreover, since the algorithm generates second-order sliding modes, while the model of the controlled electromechanical system has a relative degree equal to one, the control action actually fed into the plant is continuous, which provides a positive chattering alleviation effect. The assessment of the proposal has been carried out by experimentally testing it on a COMAU SMART3-S2 anthropomorphic industrial robot manipulator. The satisfactory experimental results, also compared with those obtained with a standard proportional-derivative controller and with the original suboptimal algorithm, confirm that the new algorithm can actually be used in an industrial context.}}

@article{Ajwad2015,
author = {Ajwad, Syed and Iqbal, Jamshed and Ullah, Muhammad and Mehmood, Adeel},
year = {2015},
month = {04},
pages = {1-13},
title = {A systematic review of current and emergent manipulator control approaches},
volume = {10},
journal = {Frontiers of Mechanical Engineering}
}

 
  
  @ARTICLE{Sun2009,
  author={Sun, Dong and Hu, Songyu and Shao, Xiaoyin and Liu, Chong},
  journal={IEEE Transactions on Control Systems Technology}, 
  title={Global Stability of a Saturated Nonlinear PID Controller for Robot Manipulators}, 
  year={2009},
  volume={17},
  number={4},
  pages={892-899}}
  
  @INPROCEEDINGS{Ouyang2008,  
  author={Ouyang, P. R. and Zhang, W. J.},  
  booktitle={2008 IEEE/ASME Int. Conf. on Advanced Intelligent Mechatronics},   
  title={Application of nonlinear PD learning control to a closed loop manipulator},   
  year={2008},  
  volume={},  
  number={},  
  pages={102-107},  
  abstract={In this paper, a new control method called nonlinear PD learning control (NPD-LC) is proposed and applied for the trajectory tracking control of a closed loop manipulator. The proposed control algorithm is a combination of a nonlinear PD feedback control and a directly iterative learning (feedforward) control. Consequently, this new control method possesses both adaptive and learning properties. One of the features of the NPD-LC controller is that the learning process is directly based on the previous torque profile of a repetitive trajectory tracking. It is proved that the asymptotic convergence for both tracking positions and tracking velocities is guaranteed based on the NPD-LC controller. Experimental studies are conducted for a closed loop manipulator under different operation conditions. It is demonstrated that the NPD-LC control method can achieve a fast convergence speed.},  
  keywords={},  
  doi={10.1109/AIM.2008.4601642},  
  ISSN={2159-6255},  month={July},}
  
@INPROCEEDINGS{Ouyang2004,
  author={Ouyang, P.R. and Zhang, W.J.},
  booktitle={IEEE Int. Conf. on Control Applications}, 
  title={Development of an adaptive learning PD control for robotic system applications}, 
  year={2004},
  volume={1},
  number={},
  pages={394-399 Vol.1},
  abstract={A novel control algorithm, called the adaptive learning PD (AL-PD) control method, is proposed. This control algorithm consists of a PD control as a basic feedback loop and a feedforward loop that is generated from the previous control state in an iterative mode. The stability analysis of AL-PD control is proved that shows that the AL-PD control can guarantee asymptotic convergence for trajectory tracking. Fixed gain PD control, nonlinear PD (NPD) control, and AL-PD control are applied to the control of two kinds of robotic systems. A comparative study of three PD-based controllers is conducted to understand how different control schemes affect the trajectory tracking performance. It is confirmed through simulation that the proposed AL-PD control is very promising for improving the tracking performance of robotic systems.},
  keywords={},
  ISSN={},
  month={Sep.},}

  @ARTICLE{Armstrong2001,  
  author={Armstrong, B. and Neevel, D. and Kusik, T.},  
  journal={IEEE Transactions on Control Systems Technology},   
  title={New results in NPID control: Tracking, integral control, friction compensation and experimental results},   
  year={2001},  
  volume={9},  
  number={2},  
  pages={399-406},  
  abstract={Nonlinear proportional-integral-derivative (NPID) control is implemented by varying the controller gains as a function of system state. NPID control has been previously described and implemented, and recently a constructive Lyapunov stability proof has been given. Here, NPID control analysis and design methods are extended to tracking, and to systems with state feedback and integral control. Experimental results are presented showing improved tracking accuracy and friction compensation by NPID control.}}

 @article{Sage2010,
author = {Sage, H. and De Mathelin, Michel and Ostertag, E.},
year = {2010},
month = {11},
pages = {1498-1522},
title = {Robust control of robot manipulators: A survey},
volume = {72},
journal = {Int. Journal of Control}
} 
 
 % Mobile Robot
 
 
 
 % Mobile Manipulator
 
@article{Sinnemann2022,
author = {Sinnemann, Jannis and Boshoff, Marius and Dyrska, Raphael and Leonow, Sebastian and Mönnigmann, Martin and Kuhlenkötter, Bernd},
year = {2022},
month = {03},
pages = {},
title = {Systematic literature review of applications and usage potentials for the combination of unmanned aerial vehicles and mobile robot manipulators in production systems},
journal = {Production Engineering}
}
 
 
@INPROCEEDINGS{Chen2022,
  author={Li, Chen and Hansen, Andreas Kornmaaler and Chrysostomou, Dimitrios and Bøgh, Simon and Madsen, Ole},
  booktitle={2022 IEEE/SICE Int. Symposium on System Integration (SII)}, 
  title={Bringing a Natural Language-enabled Virtual Assistant to Industrial Mobile Robots for Learning, Training and Assistance of Manufacturing Tasks}, 
  year={2022},
  volume={},
  number={},
  pages={238-243}}
 
@ARTICLE{Vannoy2008,
  author={Vannoy, John and Xiao, Jing},
  journal={IEEE Transactions on Robotics}, 
  title={Real-Time Adaptive Motion Planning (RAMP) of Mobile Manipulators in Dynamic Environments With Unforeseen Changes}, 
  year={2008},
  volume={24},
  number={5},
  pages={1199-1212},
  abstract={This paper introduces a novel and general real-time adaptive motion planning (RAMP) approach suitable for planning trajectories of high-DOF or redundant robots, such as mobile manipulators, in dynamic environments with moving obstacles of unknown trajectories. The RAMP approach enables simultaneous path and trajectory planning and simultaneous planning and execution of motion in real time. It facilitates real-time optimization of trajectories under various optimization criteria, such as minimizing energy and time and maximizing manipulability. It also accommodates partially specified task goals of robots easily. The approach exploits redundancy in redundant robots (such as locomotion versus manipulation in a mobile manipulator) through loose coupling of robot configuration variables to best achieve obstacle avoidance and optimization objectives. The RAMP approach has been implemented and tested in simulation over a diverse set of task environments, including environments with multiple mobile manipulators. The results (and also the accompanying video) show that the RAMP planner, with its high efficiency and flexibility, not only handles a single mobile manipulator well in dynamic environments with various obstacles of unknown motions in addition to static obstacles, but can also readily and effectively plan motions for each mobile manipulator in an environment shared by multiple mobile manipulators and other moving obstacles.}}



@Article{Sandakalum2022,
AUTHOR = {Sandakalum, Thushara and Ang, Marcelo H.},
TITLE = {Motion Planning for Mobile Manipulators---A Systematic Review},
JOURNAL = {Machines},
VOLUME = {10},
YEAR = {2022},
NUMBER = {2},
ARTICLE-NUMBER = {97},
ABSTRACT = {One of the fundamental fields of research is motion planning. Mobile manipulators present a unique set of challenges for the planning algorithms, as they are usually kinematically redundant and dynamically complex owing to the different dynamic behavior of the mobile base and the manipulator. The purpose of this article is to systematically review the different planning algorithms specifically used for mobile manipulator motion planning. Depending on how the two subsystems are treated during planning, sampling-based, optimization-based, search-based, and other planning algorithms are grouped into two broad categories. Then, planning algorithms are dissected and discussed based on common components. The problem of dealing with the kinematic redundancy in calculating the goal configuration is also analyzed. While planning separately for the mobile base and the manipulator provides convenience, the results are sub-optimal. Coordinating between the mobile base and manipulator while utilizing their unique capabilities provides better solution paths. Based on the analysis, challenges faced by the current planning algorithms and future research directions are presented.}
}

@article{Fragapane2021,
author = {Giuseppe Fragapane and Hans-Henrik Hvolby and Fabio Sgarbossa and Jan Ola Strandhagen},
title = {Autonomous mobile robots in sterile instrument logistics: an evaluation of the material handling system for a strategic fit framework},
journal = {Production Planning \& Control},
volume = {0},
number = {0},
pages = {1-15},
year  = {2021},
publisher = {Taylor & Francis},
eprint = { https://doi.org/10.1080/09537287.2021.1884914},
abstract = {AbstractThe logistics activities of sterile instruments are both labour- and cost-intensive. Automating sterile instrument transportation offers an excellent opportunity to reduce staff members’ responsibilities and time committed to that task. With recent technological advances in material handling, autonomous mobile robots offer an innovative solution for transporting sterile instruments, especially in dynamic environments such as hospitals. However, hospital planners need guidance in deciding when to apply which material handling systems to achieve optimal performance. This study uses a multiple case study to map sterile instrument logistics and evaluate the transportation performance of material handling systems in terms of flexibility, productivity, quality/service, and costs. Applying contingency theory and analysing the relationships between material handling systems and hospital characteristics, we contribute with a strategic fit framework showing the ideal states to achieve high performance. }
}



 
@INPROCEEDINGS{Minniti2021,
  author={Minniti, Maria Vittoria and Grandia, Ruben and Fäh, Kevin and Farshidian, Farbod and Hutter, Marco},
  booktitle={IEEE Int. Conf. on Robotics and Automation (ICRA)}, 
  title={Model Predictive Robot-Environment Interaction Control for Mobile Manipulation Tasks}, 
  year={2021},
  volume={},
  number={},
  pages={1651-1657},
  abstract={Modern, torque-controlled service robots can regulate contact forces when interacting with their environment. Model Predictive Control (MPC) is a powerful method to solve the underlying control problem, allowing to plan for whole-body motions while including different constraints imposed by the robot dynamics or its environment. However, an accurate model of the robot-environment is needed to achieve a satisfying closed-loop performance. Currently, this necessity undermines the performance and generality of MPC in manipulation tasks. In this work, we combine an MPC-based whole-body controller with two adaptive schemes, derived from online system identification and adaptive control. As a result, we enable a general mobile manipulator to interact with unknown environments, without any need for re-tuning parameters or pre-modeling the interacting objects. In combination with the MPC controller, the two adaptive approaches are validated and benchmarked with a ball-balancing manipulator in door opening and object lifting tasks.}}

@article{Yamamoto2019,
author = {Yamamoto, Takashi and Terada, Koji and Ochiai, Akiyoshi and Saito, Fuminori and Asahara, Yoshiaki and Murase, Kazuto},
year = {2019},
month = {04},
pages = {},
title = {Development of Human Support Robot as the research platform of a domestic mobile manipulator},
volume = {6}
}

@inproceedings{Gorjup2021,
author = {Gorjup, Gal and Chang, Che-Ming and Gao, Geng and Gerez, Lucas and Dwivedi, Anany and Yu, Ruobing and Jarvis, Patrick and Liarokapis, Minas},
year = {2021},
month = {08},
pages = {},
title = {The ARoA Platform: An Autonomous Robotic Assistant with a Reconfigurable Torso System and Dexterous Manipulation Capabilities}
}

@ARTICLE{Stibinger2021,
  author={Štibinger, Petr and Broughton, George and Majer, Filip and Rozsypálek, Zdeněk and Wang, Anthony and Jindal, Kshitij and Zhou, Alex and Thakur, Dinesh and Loianno, Giuseppe and Krajník, Tomáš and Saska, Martin},
  journal={IEEE Robotics and Automation Letters}, 
  title={Mobile Manipulator for Autonomous Localization, Grasping and Precise Placement of Construction Material in a Semi-Structured Environment}, 
  year={2021},
  volume={6},
  number={2},
  pages={2595-2602},
  abstract={Mobile manipulators have the potential to revolutionize modern agriculture, logistics and manufacturing. In this work, we present the design of a ground-based mobile manipulator for automated structure assembly. The proposed system is capable of autonomous localization, grasping, transportation and deployment of construction material in a semi-structured environment. Special effort was put into making the system invariant to lighting changes, and not reliant on external positioning systems. Therefore, the presented system is self-contained and capable of operating in outdoor and indoor conditions alike. Finally, we present means to extend the perceptive radius of the vehicle by using it in cooperation with an autonomous drone, which provides aerial reconnaissance. Performance of the proposed system has been evaluated in a series of experiments conducted in real-world conditions.}}
 
 @article{Osman2020,
title = {End-Effector Stabilization of a 10-DOF Mobile Manipulator using Nonlinear Model Predictive Control},
journal = {IFAC-PapersOnLine},
volume = {53},
number = {2},
pages = {9772-9777},
year = {2020},
author = {Mostafa Osman and Mohamed W. Mehrez and Shiyi Yang and Soo Jeon and William Melek},
keywords = {Mobile manipulator, task-space control, non-linear model predictive control},
abstract = {Motion control of mobile manipulators (a robotic arm mounted on a mobile base) can be challenging for complex tasks such as material and package handling. In this paper, a task-space stabilization controller based on Nonlinear Model Predictive Control (NMPC) is designed and implemented to a 10 Degrees of Freedom (DOF) mobile manipulator which consists of a 7-DOF robotic arm and a 3-DOF mobile base. The system model is based on kinematic models where the end-effector orientation is parameterized directly by a rotation matrix. The state and control constraints as well as singularity constraints are explicitly included in the NMPC formulation. The controller is tested using real-time simulations, which demonstrate high positioning accuracy with tractable computational cost.}
}

@INPROCEEDINGS{Brosque2020,
  author={Brosque, Cynthia and Galbally, Elena and Khatib, Oussama and Fischer, Martin},
  booktitle={2020 Int. Congress on Human-Computer Interaction, Optimization and Robotic Applications (HORA)}, 
  title={Human-Robot Collaboration in Construction: Opportunities and Challenges}, 
  year={2020},
  volume={},
  number={},
  pages={1-8},
  abstract={The last decade of robotic advances in manipulation, sensing, and computing is starting to enable the use of robots in unstructured environments, such as construction, to assist in hazardous, repetitive, and strenuous manual tasks. The construction field poses considerable technical challenges that have led to complex setups and programming as well as unsafe robots that are not suited for human-robot collaboration. Human-robot collaboration through haptic interfaces, utilized in other fields, could help integrate the workers' expertise with the robots' accuracy, safety, repeatability, and speed, but have not yet been widely applied to the construction industry. By using the SAI robotic simulation environment and human-safe compliant robots, this paper introduces a method to study the potential of haptics for five construction tasks: drywall installation, painting, bolting, welding, and pouring concrete.}}

@InProceedings{Harada2020,
author="Harada, Tatsuya
and Tejero-de-Pablos, Antonio
and Quer, Stefano
and Savarese, Francesco",
editor="van Sinderen, Marten
and Maciaszek, Leszek A.",
title="Service Robots: A Unified Framework for Detecting, Opening and Navigating Through Doors",
booktitle="Software Technologies",
year="2020",
publisher="Springer Int. Publishing",
address="Cham",
pages="179--204",
abstract="For an autonomous robotic system, detecting, opening, and navigating through doors remains a very challenging problem. It involves several hard-to-solve sub-tasks such as recognizing the door frame and the handle, discriminating between different type of doors and their status, and opening and moving through the doorway. Previous works often tackle single individual sub-problems, assuming that the robot is moving in a well-known static environments or it is already facing the door handle. However, ignoring navigation issues, using specialized robots, or restricting the analysis to specific types of doors or handles, reduce the applicability of the proposed approach. In this paper, we present a unified framework for the door opening problem, by taking a navigation scenario as a reference. We implement specific algorithms to solve each sub-task and we describe the hierarchical automata which integrates the control of the robot during the entire process. We build a publicly available data-set which consists in 780 images of doors and handles crawled from Google Images. Using this data-set, we train a deep learning neural network, exploiting the Single Shot MultiBox Detector, to recognize doors and handles. We implement error recovery mechanisms to add robustness and reliability to our robot, and to guarantee a high success rate in every task. We carry-out experiments on a realistic scenario, the ``Help Me Carry'' task of the RoboCup 2018, using a standard service robot, the Toyota Human Support Robot. Our experiments demonstrate that our framework can successfully detect, open, and navigate through doors in a reliable way, with low error rates, and without adapting the environment to the robot."
}

@Article{Wang2020,
AUTHOR = {Wang, Cong and Zhang, Qifeng and Tian, Qiyan and Li, Shuo and Wang, Xiaohui and Lane, David and Petillot, Yvan and Wang, Sen},
TITLE = {Learning Mobile Manipulation through Deep Reinforcement Learning},
JOURNAL = {Sensors},
VOLUME = {20},
YEAR = {2020},
NUMBER = {3},
ARTICLE-NUMBER = {939},
ISSN = {1424-8220},
ABSTRACT = {Mobile manipulation has a broad range of applications in robotics. However, it is usually more challenging than fixed-base manipulation due to the complex coordination of a mobile base and a manipulator. Although recent works have demonstrated that deep reinforcement learning is a powerful technique for fixed-base manipulation tasks, most of them are not applicable to mobile manipulation. This paper investigates how to leverage deep reinforcement learning to tackle whole-body mobile manipulation tasks in unstructured environments using only on-board sensors. A novel mobile manipulation system which integrates the state-of-the-art deep reinforcement learning algorithms with visual perception is proposed. It has an efficient framework decoupling visual perception from the deep reinforcement learning control, which enables its generalization from simulation training to real-world testing. Extensive simulation and experiment results show that the proposed mobile manipulation system is able to grasp different types of objects autonomously in various simulation and real-world scenarios, verifying the effectiveness of the proposed mobile manipulation system.}
}

@inproceedings{Jimenez2020,
author = {Souza-Jimenez, Jose and Zavala-Pacheco, Eduardo and Garcia-Hernandez, Juan Carlos and Gonzalez-Villela, Victor},
year = {2020},
month = {11},
pages = {137-141},
title = {Tip-Over Stability Estimation of a Mobile Manipulator using the Mean Normal Ground Reaction criterion}
}


@article{Moosavian2007,
author = {Moosavian, S.A.A. and Alipour, Khalil},
year = {2007},
month = {01},
pages = {322-328},
title = {On the dynamic tip-over stability of wheeled mobile manipulators},
volume = {22},
journal = {Int. Journal of Robotics and Automation}
}
@ARTICLE{Chen2019,
  author={Chen, Fei and Selvaggio, Mario and Caldwell, Darwin G.},
  journal={IEEE Transactions on Industrial Informatics}, 
  title={Dexterous Grasping by Manipulability Selection for Mobile Manipulator With Visual Guidance}, 
  year={2019},
  volume={15},
  number={2},
  pages={1202-1210},
  abstract={Industry 4.0 demands the heavy usage of robotic mobile manipulators with high autonomy and intelligence. The goal is to accomplish dexterous manipulation tasks without prior knowledge of the object status in unstructured environments. It is important for the mobile manipulator to recognize and detect the objects, determine manipulation pose, and adjust its pose in the workspace fast and accurately. In this research, we developed a stereo vision algorithm for the object pose estimation using point cloud data from multiple stereo vision systems. An improved iterative closest point algorithm method is developed for the pose estimation. With the pose input, algorithms and several criteria are studied for the robot to select and adjust its pose by maximizing its manipulability on a given manipulation task. The performance of each technical module and the complete robotic system is finally shown by the virtual robot in the simulator and real robot in experiments. This study demonstrates a setup of autonomous mobile manipulator for various flexible manufacturing and logistical scenarios.}}

@INPROCEEDINGS{Kim2019,
  author={Kim, Sanghyun and Jang, Keunwoo and Park, Suhan and Lee, Yisoo and Lee, Sang Yup and Park, Jaeheung},
  booktitle={IEEE Int. Conf. on Advanced Robotics and Mechatronics}, 
  title={Whole-body Control of Non-holonomic Mobile Manipulator Based on Hierarchical Quadratic Programming and Continuous Task Transition}, 
  year={2019},
  volume={},
  number={},
  pages={414-419},
  abstract={Whole-body manipulation for a non-holonomic mobile manipulator has potential in various fields including service and industrial robotics because it can provide a great deal of manipulation capability and mobility. This paper presents the whole-body controller of the non-holonomic mobile manipulator for achieving complex tasks effectively. The proposed controller is designed based on Hierarchical Quadratic Programming (HQP). Thus, the controller can deal with both equality and inequality tasks. Moreover, by applying the continuous task transition strategy, our controller can compute the continuous control input when the priorities of the tasks are changed. The proposed control scheme was implemented on a mobile base with a 7 DoFs robotic arm and its performance was validated during various experimental scenarios.}}
  
@INPROCEEDINGS{Thakar2018,
  author={Thakar, Shantanu and Fang, Liwei and Shah, Brual and Gupta, Satyandra},
  booktitle={2018 IEEE 14th Int. Conf. on Automation Science and Engineering (CASE)}, 
  title={Towards Time-Optimal Trajectory Planning for Pick-and-Transport Operation with a Mobile Manipulator}, 
  year={2018},
  volume={},
  number={},
  pages={981-987},
  abstract={Warehouses and factories are beginning to deploy mobile manipulators for transporting parts between machines and work stations. Minimizing the number of these robots on the shop floor requires that each robot should complete the assigned task in a time-optimal manner and therefore maximize the robot's capacity. In this paper we present a search-based algorithm for generating time-optimal trajectories for picking and transporting parts using a mobile manipulator. The approach is based on a hierarchical search that uses discrete search for planning of the mobile base. The time cost due to the motion of the manipulator for picking up the part is evaluated and integrated with the search state space at the appropriate times. The trajectories generated result in picking up of the part with the manipulator while the mobile base is in motion. The performance of the algorithm is studied for different factory sizes and obstacle densities. This approach enables the mobile manipulator to perform pick and transport operation in a smaller time duration compared to the operation where it stops to pick up the object.}}
 
 
@article{Franco2018,
author = {Carlos López-Franco and Jesús Hernández-Barragán and Alma Y. Alanis and Nancy Arana-Daniel and Michel López-Franco},
title ={Inverse kinematics of mobile manipulators based on differential evolution},
journal = {Int. Journal of Advanced Robotic Systems},
volume = {15},
number = {1},
pages = {1729881417752738},
year = {2018},
abstract = { The solution of the inverse kinematics of mobile manipulators is a fundamental capability to solve problems such as path planning, visual-guided motion, object grasping, and so on. In this article, we present a metaheuristic approach to solve the inverse kinematic problem of mobile manipulators. In this approach, we represent the robot kinematics using the Denavit–Hartenberg model. The algorithm is able to solve the inverse kinematic problem taking into account the mobile platform. The proposed approach is able to avoid singularities configurations, since it does not require the inversion of a Jacobian matrix. Those are two of the main drawbacks to solve inverse kinematics through traditional approaches. Applicability of the proposed approach is illustrated using simulation results as well as experimental ones using an omnidirectional mobile manipulator. }
}

@article{Kasaei2018,
title = {Towards lifelong assistive robotics: A tight coupling between object perception and manipulation},
journal = {Neurocomputing},
volume = {291},
pages = {151-166},
year = {2018},
author = {S. {Hamidreza Kasaei} and Miguel Oliveira and Gi Hyun Lim and Luís {Seabra Lopes} and Ana Maria Tomé},
keywords = {Assistive robots, 3D object perception, Open-ended learning, Interactive learning, Object manipulation},
abstract = {This paper presents an artificial cognitive system tightly integrating object perception and manipulation for assistive robotics. This is necessary for assistive robots, not only to perform manipulation tasks in a reasonable amount of time and in an appropriate manner, but also to robustly adapt to new environments by handling new objects. In particular, this system includes perception capabilities that allow robots to incrementally learn object categories from the set of accumulated experiences and reason about how to perform complex tasks. To achieve these goals, it is critical to detect, track and recognize objects in the environment as well as to conceptualize experiences and learn novel object categories in an open-ended manner, based on human–robot interaction. Interaction capabilities were developed to enable human users to teach new object categories and instruct the robot to perform complex tasks. A naive Bayes learning approach with a Bag-of-Words object representation are used to acquire and refine object category models. Perceptual memory is used to store object experiences, feature dictionary and object category models. Working memory is employed to support communication purposes between the different modules of the architecture. A reactive planning approach is used to carry out complex tasks. To examine the performance of the proposed architecture, a quantitative evaluation and a qualitative analysis are carried out. Experimental results show that the proposed system is able to interact with human users, learn new object categories over time, as well as perform complex tasks.}
}
 
 
@article{Seo2018,
title = {Dual closed-loop sliding mode control for a decoupled three-link wheeled mobile manipulator},
journal = {ISA Transactions},
volume = {80},
pages = {322-335},
year = {2018},
author = {In Seok Seo and Seong Ik Han},
keywords = {Kinematic and dynamic model of wheeled mobile manipulator, Sliding mode control, Dual closed-loop control, Assumed feedforward model control, Finite-time sliding mode control},
abstract = {This paper presents a dual closed-loop sliding mode control strategy for a wheeled mobile manipulator with three-wheeled mobile platform (WMP) and three-link manipulator. The Euler-Lagrange method combined partially with the Newtonian method is applied to obtain full dynamic model and decoupled model is constructed in order to provide simple dynamic model for controller's structure to be simplified. Instead of the conventional velocity command trajectory based kinematic backstepping control method, a dual closed-loop control system is designed. A virtual velocity command based on sliding mode surface is generated in outer loop and the gap between a generated virtual command velocity and real velocity is compensated by an inner loop sliding mode controller. Outer loop helps to faster posture trajectory generation for locomotion of the WMP. Next, a finite-time sliding mode controller with an assumed feedforward dynamic gain method is designed for joint trajectory tracking for three-link manipulator by adding finite-time control terms in the designed controllers to obtain faster settling time and stronger robustness. The designed controllers were implemented into microprocessor connected to DC and dynamixel motor systems equipped in mobile platform and manipulator, respectively. Comparative simulation and experiment with a conventional sliding mode control show the effectiveness of the proposed dual closed-loop finite time sliding mode control scheme.}
}

@ARTICLE{Bostelman2017,
  author={Bostelman, Roger V. and Hong, Tsai H.},
  journal={NIST Technical Note 1955}, 
  title={Mobile Manipulator Stability Measurements}, 
  publisher={National Institute of Standards and Technology},
  year={2017},
  }




@article{Domel2017,
author = {Andreas Dömel and Simon Kriegel and Michael Kaßecker and Manuel Brucker and Tim Bodenmüller and Michael Suppa},
title ={Toward fully autonomous mobile manipulation for industrial environments},
journal = {Int. Journal of Advanced Robotic Systems},
volume = {14},
number = {4},
pages = {1729881417718588},
year = {2017},
abstract = { This work presents a concept for autonomous mobile manipulation in industrial environments. Utilizing autonomy enables an unskilled human worker to easily configure a complex robotics system in a setup phase before carrying out fetch and carry operations in the execution phase. In order to perform the given tasks in real industrial production sites, we propose a robotic system consisting of a mobile platform, a torque-controlled manipulator, and an additional sensor head. Multiple sensors are attached which allow for perception of the environment and the objects to be manipulated. This is essential for coping with uncertainties in real-world application. In order to provide an easy-to-use and flexible system, we present a modular software concept which is handled and organized by a hierarchical flow control depending on the given task and environmental requirements. The presented concept for autonomous mobile manipulation is implemented exemplary for industrial manipulation tasks and proven by real-world application in a water pump production site. Furthermore, the concept has also been applied to other robotic systems and other domains for planetary exploration with a rover. }
}


@INPROCEEDINGS{Rohrig2017,
  author={Röhrig, Christof and Heß, Daniel and Künemund, Frank},
  booktitle={2017 IEEE Conf. on Control Technology and Applications (CCTA)}, 
  title={Motion controller design for a mecanum wheeled mobile manipulator}, 
  year={2017},
  volume={},
  number={},
  pages={444-449},
  abstract={Mobile manipulators extend the workspace of manipulators by mounting them on mobile platforms. The paper presents the design of a motion controller for a mobile manipulator. The mobile manipulator consists of a mobile platform driven by Mecanum wheels and a robotic arm with 6 degrees of freedom. A Mecanum wheeled platform provides 3 degrees of freedom in motion. Such a platform is usually driven by 4 or more Mecanum wheels, which are mounted in a fixed position at the platform. If a mobile platform is driven by more than 3 wheels, it builds an over-actuated and over-sensed driving system. The paper develops a compact and easy applicable kinematic model of over-actuated Mecanum wheeled mobile platforms that includes the kinematic motion constraints of the system. The kinematic model is described by a single Jacobi matrix, which is invertible and therefore can be used in the forward and inverse kinematic model. Furthermore the paper describes the overall controller structure for our mobile manipulator OmnMan including the real-time synchronization of platform and manipulator. The motion controller of the platform includes a coupling controller that controls the kinematic motion constraints. Experimental results evaluates the effectiveness of the coupling controller.}}
  
@article{Bostelman2016,
author = {Bostelman, Roger and Hong, Tsai and Marvel, Jeremy},
year = {2016},
month = {06},
pages = {342},
title = {Survey of Research for Performance Measurement of Mobile Manipulators},
volume = {121},
journal = {Journal of Research of the National Institute of Standards and Technology}
} 

@INPROCEEDINGS{Faulhammer2015,  author={Fäulhammer, Thomas and Aldoma, Aitor and Zillich, Michael and Vincze, Markus},  booktitle={IEEE ICRA},   title={Temporal integration of feature correspondences for enhanced recognition in cluttered and dynamic environments},   year={2015},  volume={},  number={},  pages={3003-3009},  abstract={We propose a method for recognizing rigid object instances in RGB-D point clouds by accumulating low-level information from keypoint correspondences over multiple observations. Compared to existing multi-view approaches, we make fewer assumptions on the recognition problem, dealing with cluttered and partially dynamic environments as well as covering a wide range of objects. Evaluation on the publicly available TUW and Willow datasets showed that our method achieves state-of-the-art recognition performance for challenging sequences of static environments and a significant improvement for environments partially changing during the observation.}}



@article{Hebert2015,
  title={Mobile manipulation and mobility as manipulation—design and algorithms of RoboSimian},
  author={Hebert, Paul and Bajracharya, Max and Ma, Jeremy and Hudson, Nicolas and Aydemir, Alper and Reid, Jason and Bergh, Charles and Borders, James and Frost, Matthew and Hagman, Michael and others},
  journal={Journal of Field Robotics},
  volume={32},
  number={2},
  pages={255--274},
  year={2015},
  publisher={Wiley Online Library}
}

@INPROCEEDINGS{Aldoma2014,
  author={Aldoma, Aitor and Fäulhammer, Thomas and Vincze, Markus},
  booktitle={2014 IEEE/RSJ Int. Conf. on Intelligent Robots and Systems}, 
  title={Automation of “ground truth” annotation for multi-view RGB-D object instance recognition datasets}, 
  year={2014},
  volume={},
  number={},
  pages={5016-5023}}


@article{Padois2007,
author = {Padois, Vincent and Fourquet, Jean-Yves and Chiron, Pascale},
year = {2007},
month = {03},
pages = {157 - 173},
title = {Kinematic and dynamic model-based control of wheeled mobile manipulators: A unified framework for reactive approaches},
volume = {25},
journal = {Robotica}
}


@article{Gardner2000,
author = {Gardner, John F. and Velinsky, Steven A.},
title = {Kinematics of mobile manipulators and implications for design},
journal = {Journal of Robotic Systems},
volume = {17},
number = {6},
pages = {309-320},
abstract = {Abstract A systematic, unified kinematic analysis for manipulator arms mounted to mobile platforms is presented. The differential kinematics for the composite system is used, along with an extended definition of manipulability, to generate a design tool for this class of systems. An example is presented in which a 3 DOF anthropomorphic manipulator is mounted on a platform powered by two independent drive wheels. Scaled manipulability ellipses are used to visualize the effect of manipulator mounting position on the overall mobility of the system. Given information about the intended tasks of the mobile manipulator, conclusions may be drawn as to the most appropriate mounting site. For the tasks which motivated this research, automated highway construction and maintenance, it was concluded that the manipulator base should be near the axles of the drive wheels and far from the centerline of the platform. © 2000 John Wiley \& Sons, Inc.},
year = {2000}
}


@INPROCEEDINGS{Furuno2003,
  author={Furuno, S. and Yamamoto, M. and Mohri, A.},
  booktitle={IEEE ICRA}, 
  title={Trajectory planning of mobile manipulator with stability considerations}, 
  year={2003},
  volume={3},
  number={},
  pages={3403-3408 vol.3}}




@INPROCEEDINGS{Berntorp2012,
  author={Berntorp, Karl and Årzén, Karl-Erik and Robertsson, Anders},
  booktitle={IEEE Int. Conf. on Control Applications}, 
  title={Mobile manipulation with a kinematically redundant manipulator for a pick-and-place scenario}, 
  year={2012},
  volume={},
  number={},
  pages={1596-1602},
  abstract={Mobile robots and robotic manipulators have traditionally been used separately performing different types of tasks. For example, industrial robots have typically been programmed to follow trajectories using position sensors. If combining the two types of robots and adding sensors new possibilities emerge. This enables new applications, but it also raises the question of how to combine the sensors and the added kinematic complexity. An omni-directional mobile robot together with a new type of kinematically redundant manipulator for future use as a service robot for grocery stores is proposed. The scenario is that of distributing groceries on refilling shelves, and a constraint-based task specification methodology to incorporate sensors and geometric uncertainties into the task is employed. Sensor fusion is used to estimate the pose of the mobile base online. Force sensors are utilized to resolve remaining uncertainties. The approach is verified with experiments.}}


@article{Hamner2010,
  title={An autonomous mobile manipulator for assembly tasks},
  author={Bradley Hamner and Seth Koterba and Jane Shi and Reid G. Simmons and Sanjiv Singh},
  journal={Autonomous Robots},
  year={2010},
  volume={28},
  pages={131-149}
}
  
@article{Li2008,
title = {Robust adaptive control of uncertain force/motion constrained nonholonomic mobile manipulators},
journal = {Automatica},
volume = {44},
number = {3},
pages = {776-784},
year = {2008},
abstract = {In this paper, force/motion tracking control is investigated for nonholonomic mobile manipulators with unknown parameters and disturbances under uncertain holonomic constraints. The nonholonomic mobile manipulator is transformed into a reduced chained form, and then, robust adaptive force/motion control with hybrid variable signals is proposed to compensate for parametric uncertainties and suppress bounded disturbances. The control scheme guarantees that the outputs of the dynamic system track some bounded auxiliary signals, which subsequently drive the kinematic system to the desired trajectory/force. Simulation studies on the control of a wheeled mobile manipulator are used to show the effectiveness of the proposed scheme.}
}

@article{Khatib1999,
title = {Mobile manipulation: The robotic assistant},
journal = {Robotics and Autonomous Systems},
volume = {26},
number = {2},
pages = {175-183},
year = {1999},
note = {Field and Service Robotics},
author = {Oussama Khatib},
keywords = {Coordinated mobility and manipulation, Multiple robot cooperation, Human-robot interaction, Service robotics},
abstract = {Mobile manipulation capabilities are key to many new applications of robotics in space, underwater, construction, and service environments. This paper discusses the development of robotic “assistance” capabilities to aid workers in the accomplishment of a variety of physical operations and presents various control strategies developed for vehicle-arm coordination, compliant motion tasks, and cooperative manipulation between multiple platforms. These strategies have been implemented on two holonomic mobile platforms designed and built at Stanford in collaboration with Oak Ridge National Laboratories and Nomadic Technologies.}
}

@article{Huang1998,
  title={Stability compensation of a mobile manipulator by manipulator motion: feasibility and planning},
  author={Qiang Huang and Kazuo Tanie and Shigeki Sugano},
  journal={Adv. Robotics},
  year={1998},
  volume={13},
  pages={25-40}
}


